Asteroseismology of red giants: from analysing light curves to estimating ages

Asteroseismology has started to provide constraints on stellar properties that will be essential to accurately reconstruct the history of the Milky Way. Here we look at the information content in data sets representing current and future space missions (CoRoT, Kepler, K2, TESS, and PLATO) for red giant stars. We describe techniques for extracting the information in the frequency power spectrum and apply these techniques to {\it Kepler} data sets of different observing length to represent the different space missions. We demonstrate that for KIC 12008916, a low-luminosity red giant branch star, we can extract useful information from all data sets, and for all but the shortest data set we obtain good constraint on the g-mode period spacing and core rotation rates. We discuss how the high precision in these parameters will constrain the stellar properties of stellar radius, distance, mass and age. We show that high precision can be achieved in mass and hence age when values of the g-mode period spacing are available. We caution that tests to establish the accuracy of asteroseismic masses and ages are still "work in progress".

==> keywords.txt <==

Astronomische Nachrichten - Astronomical Notes

List of Keywords
================

Key words will be included for all published papers. Authors should 
select key words using the list given below.

Usually no more than five key words will be needed. In listing choices, 
the overall categories (which are indented) should not be included. Do 
not include any part of a keyword that is in parentheses below: thus, 
'(stars:) binaries (including multiple): close' should be given as 
'binaries: close'.

The key words should appear following the abstract, in alphabetical 
order, each separated by an "em" dash, or by -- as in the following 
example:

Key words: galaxies: evolution -- galaxies: individual (NGC 6822) --
           galaxies: irregular -- stars: evolution

Key words such as 'galaxies: individual (..., ...)' should include the 
individual names in parentheses, as indicated above.


COSMOLOGY

    * (cosmology:) cosmic microwave background
    * (cosmology:) cosmological parameters
    * (cosmology:) dark matter
    * (cosmology:) diffuse radiation
    * (cosmology:) distance scale
    * (cosmology:) early universe
    * cosmology: large-scale structure
    * cosmology: miscellaneous
    * cosmology: observations
    * cosmology: theory 

GALAXIES

    * galaxies: abundances
    * galaxies: active
    * galaxies: binary
    * (galaxies:) BL Lacertae objects: general
    * (galaxies:) BL Lacertae objects: individual (..., ...)
    * galaxies: bulges
    * galaxies: clusters: general
    * galaxies: clusters: individual (..., ...)
    * galaxies: compact
    * (galaxies:) cooling flows
    * galaxies: distances and redshifts
    * galaxies: dwarf
    * galaxies: elliptical and lenticular, cD
    * galaxies: evolution
    * galaxies: formation
    * galaxies: fundamental parameters (classification, colors, luminosities, masses, radii, etc.)
    * galaxies: general
    * galaxies: halos
    * galaxies: high-redshift
    * galaxies: individual (..., ...)
    * galaxies: interactions
    * (galaxies:) intergalactic medium
    * galaxies: irregular
    * galaxies: ISM
    * galaxies: jets
    * galaxies: kinematics and dynamics
    * (galaxies:) Local Group
    * galaxies: luminosity function, mass function
    * (galaxies:) Magellanic Clouds
    * galaxies: magnetic fields
    * galaxies: nuclei
    * galaxies: peculiar
    * galaxies: photometry
    * (galaxies:) quasars: absorption lines
    * (galaxies:) quasars: emission lines
    * (galaxies:) quasars: general
    * (galaxies:) quasars: individual (..., ...)
    * galaxies: Seyfert
    * galaxies: spiral
    * galaxies: starburst
    * galaxies: star clusters
    * galaxies: statistics
    * galaxies: stellar content
    * galaxies: structure 

THE GALAXY

    * Galaxy: abundances
    * Galaxy: bulge
    * Galaxy: center
    * Galaxy: disk
    * Galaxy: evolution
    * Galaxy: formation
    * Galaxy: fundamental parameters
    * Galaxy: general
    * (Galaxy:) globular clusters: general
    * (Galaxy:) globular clusters: individual (..., ...)
    * Galaxy: halo
    * Galaxy: kinematics and dynamics
    * (Galaxy:) open clusters and associations: general
    * (Galaxy:) open clusters and associations: individual (..., ...)
    * (Galaxy:) solar neighborhood
    * Galaxy: stellar content
    * Galaxy: structure 

INTERSTELLAR MEDIUM (ISM), NEBULAE

    * ISM: abundances
    * ISM: atoms
    * ISM: bubbles
    * ISM: clouds
    * (ISM:) cosmic rays
    * (ISM:) dust, extinction
    * ISM: evolution
    * ISM: general
    * ISM: globules
    * (ISM:) HII regions
    * ISM: Herbig-Haro objects
    * ISM: individual (..., ...) (except planetary nebulae)
    * ISM: jets and outflows
    * ISM: kinematics and dynamics
    * ISM: lines and bands
    * ISM: magnetic fields
    * ISM: molecules
    * (ISM:) planetary nebulae: general
    * (ISM:) planetary nebulae: individual (..., ...)
    * (ISM:) reflection nebulae
    * ISM: structure
    * (ISM:) supernova remnants 

STARS

    * stars: abundances
    * stars: activity
    * stars: AGB and post-AGB
    * stars: atmospheres
    * (stars:) binaries (including multiple): close
    * (stars:) binaries: eclipsing
    * (stars:) binaries: general
    * (stars:) binaries: spectroscopic
    * (stars:) binaries: symbiotic
    * (stars:) binaries: visual
    * (stars:) blue stragglers
    * stars: Carbon
    * stars: chemically peculiar
    * stars: chromospheres
    * (stars:) circumstellar matter
    * (stars:) color-magnitude diagrams, HRD
    * stars: coronae
    * stars: distances
    * stars: dwarf novae
    * stars: early-type
    * stars: emission-line, Be
    * stars: evolution
    * stars: flare
    * stars: formation
    * stars: fundamental parameters (classification, colors, luminosities, masses, radii, temperatures, etc.)
    * stars: general
    * stars: horizontal-branch
    * stars: imaging
    * stars: individual (..., ...)
    * stars: interiors
    * stars: kinematics
    * stars: late-type
    * stars: low-mass, brown dwarfs
    * stars: luminosity function, mass function
    * stars: magnetic fields
    * stars: mass-loss
    * stars: neutron
    * (stars:) novae, cataclysmic variables
    * stars: oscillations (including pulsations)
    * stars: peculiar (exept chemically peculiar)
    * (stars:) planetary systems
    * stars: Population II
    * stars: pre-main sequence
    * (stars:) pulsars: general
    * (stars:) pulsars: individual (..., ...)
    * stars: rotation
    * (stars:) starspots
    * stars: statistics
    * (stars:) subdwarfs
    * (stars:) supergiants
    * (stars:) supernovae: general
    * (stars:) supernovae: individual (..., ...)
    * (stars: variables:) Cepheids
    * (stars: variables:) delta Scuti stars
    * stars: variables: general
    * (stars: variables:) Miras
    * (stars: variables:) RR Lyrae stars
    * (stars: variables:) T Tauri stars
    * (stars:) white dwarfs
    * stars: winds, outflows
    * stars: Wolf-Rayet 

SOLAR SYSTEM

    * comets: general
    * comets: individual (..., ...)
    * Earth
    * interplanetary medium
    * Kuiper Belt
    * meteors, meteoroids
    * minor planets, asteroids
    * Moon
    * Oort Cloud
    * planets: rings
    * planets and satellites: formation
    * planets and satellites: general
    * planets and satellites: individual (alphabetic order)
    * solar system: formation
    * solar system: general 

THE SUN

    * Sun: abundances
    * Sun: activity
    * Sun: atmosphere
    * Sun: chromosphere
    * Sun: corona
    * Sun: coronal mass ejections (CMEs)
    * Sun: evolution
    * Sun: faculae, plages
    * Sun: filaments
    * Sun: flares
    * Sun: fundamental parameters
    * Sun: general
    * Sun: granulation
    * Sun: helioseismology
    * Sun: infrared
    * Sun: interior
    * Sun: magnetic fields
    * Sun: oscillations
    * Sun: particle emission
    * Sun: photosphere
    * Sun: prominences
    * Sun: radio radiation
    * Sun: rotation
    * (Sun:) solar-terrestrial relations
    * (Sun:) solar wind
    * (Sun:) sunspots
    * Sun: transition region
    * Sun: UV radiation
    * Sun: X-rays, gamma rays 

ASTROMETRY AND CELESTIAL MECHANICS

    * astrometry
    * celestial mechanics, stellar dynamics
    * eclipses
    * ephemerides
    * occultations
    * reference systems
    * time 

ASTRONOMICAL INSTRUMENTATION, METHODS AND TECHNIQUES

    * atmospheric effects
    * balloons
    * instrumentation: adaptive optics
    * instrumentation: detectors
    * instrumentation: high angular resolution
    * instrumentation: interferometers
    * instrumentation: miscellaneous
    * instrumentation: photometers
    * instrumentation: polarimeters
    * instrumentation: spectrographs
    * light pollution
    * methods: analytical
    * methods: data analysis
    * methods: laboratory
    * methods: miscellaneous
    * methods: N-body simulations
    * methods: numerical
    * methods: observational
    * methods: statistical
    * site testing
    * space vehicles
    * space vehicles: instruments
    * techniques: high angular resolution
    * techniques: image processing
    * techniques: interferometric
    * techniques: miscellaneous
    * techniques: photometric
    * techniques: polarimetric
    * techniques: radar astronomy
    * techniques: radial velocities
    * techniques: spectroscopic
    * telescopes 

ASTRONOMICAL DATABASES

    * astronomical databases: miscellaneous
    * atlases
    * catalogs
    * surveys 

SOURCES AS A FUNCTION OF WAVELENGTH

    * gamma rays: bursts
    * gamma rays: observations
    * gamma rays: theory
    * infrared: galaxies
    * infrared: general
    * infrared: ISM
    * infrared: solar system
    * infrared: stars
    * radio continuum: galaxies
    * radio continuum: general
    * radio continuum: ISM
    * radio continuum: solar system
    * radio continuum: stars
    * radio lines: galaxies
    * radio lines: general
    * radio lines: ISM
    * radio lines: solar system
    * radio lines: stars
    * submillimeter
    * ultraviolet: galaxies
    * ultraviolet: general
    * ultraviolet: ISM
    * ultraviolet: solar system
    * ultraviolet: stars
    * X-rays: binaries
    * X-rays: bursts
    * X-rays: diffuse background
    * X-rays: galaxies
    * X-rays: galaxies: clusters
    * X-rays: general
    * X-rays: individuals (..., ...)
    * X-rays: ISM
    * X-rays: stars 

PHYSICAL DATA AND PROCESSES

    * astrobiology
    * astrochemistry
    * acceleration of particles
    * accretion, accretion disks
    * atomic data
    * atomic processes
    * black hole physics
    * chaos
    * conduction
    * convection
    * dense matter
    * diffusion
    * elementary particles
    * equation of state
    * gravitation
    * gravitational collaps
    * gravitational lensing
    * gravitational waves
    * hydrodynamics
    * instabilities
    * line: formation
    * line: identification
    * line: profiles
    * magnetic fields
    * magnetohydrodynamics (MHD)
    * masers
    * molecular data
    * molecular processes
    * neutrinos
    * nuclear reactions, nucleosynthesis, abundances
    * plasmas
    * polarization
    * radiation mechanism: general
    * radiation mechanism: non-thermal
    * radiation mechanism: thermal
    * radiative transfer
    * relativity
    * scattering
    * shock waves
    * stellar dynamics
    * turbulence
    * waves 

GENERAL

    * editorial notices
    * errata, addenda
    * extraterrestrial intelligence
    * history and philosophy of astronomy
    * miscellaneous
    * obituaries, biographies
    * publications, bibliography
    * sociology of astronomy
    * standards 

 

